Rethinking the Alignment of Psychotherapy Dialogue Generation with Motivational Interviewing Strategies

Recent advancements in large language models (LLMs) have shown promise in generating psychotherapeutic dialogues, particularly in the context of motivational interviewing (MI). However, the inherent lack of transparency in LLM outputs presents significant challenges given the sensitive nature of psychotherapy. Applying MI strategies, a set of MI skills, to generate more controllable therapeutic-adherent conversations with explainability provides a possible solution. In this work, we explore the alignment of LLMs with MI strategies by first prompting the LLMs to predict the appropriate strategies as reasoning and then utilizing these strategies to guide the subsequent dialogue generation. We seek to investigate whether such alignment leads to more controllable and explainable generations. Multiple experiments including automatic and human evaluations are conducted to validate the effectiveness of MI strategies in aligning psychotherapy dialogue generation. Our findings demonstrate the potential of LLMs in producing strategically aligned dialogues and suggest directions for practical applications in psychotherapeutic settings.

==> results/reviews.txt <==
============================================================================
                            REVIEWER #1
============================================================================

Paper Summary:
This paper explores the integration of large language models (LLMs) into the domain of motivational interviewing (MI), a client-centered counseling technique aimed at encouraging behavior change. The authors propose an innovative approach termed "strategy-aware dialogue generation with Chain-of-Strategy (CoS) planning," which predicts MI strategies as a reasoning step and uses these strategies to guide the generation of subsequent dialogues. Extensive experiments including automatic and human evaluations indicate that LLMs, with MI strategies, can improve pre-trained large language models and provide effective psy-chotherapy.

Summary Of Strengths:
This study proposes an approach, Chain-of-Strategy (CoS), which integrates large language models (LLMs) with motivational interviewing (MI) strategies to generate psychotherapy dialogues, which advances the development of NLG in Motivational Interviewing.

The paper offers a theoretical analysis of the effectiveness of MI strategy, providing insights into how LLMs can be effectively guided by MI strategies. The generated dialogue is not only aligned with MI strategies but also improves controllability and interpretability.

Summary Of Weaknesses:
The presented method CoS is not that novel and seems to be limited by the specific datasets used, which might not cover the entire spectrum of MI scenarios or client demographics. For example, AnnoMI only analyzes the main therapist's behavior and has an imbalance between high- and low-quality-MI conversations, which is not mentioned in this paper.

Expert evaluation may not fully capture the psychological resonance and therapeutic effectiveness of dialogue.

There is a lack of background or explanation to help readers understand the real-world implications of the work and its results in counseling dialogues.

Comments Suggestions And Typos:
Please refer to weakness.

Implementing CoS may require more elaborate prompts.

Confidence: 3 =  Pretty sure, but there's a chance I missed something. Although I have a good feel for this area in general, I did not carefully check the paper's details, e.g., the math or experimental design.





============================================================================
                            REVIEWER #2
============================================================================

Paper Summary:
This paper proposes an approach for strategy-aware dialogue generation in Motivational Interviewing (MI). The proposed method involves two steps of prompting: 1) Prompt an LLM to predict the next dialogue strategy based on the conversational context and the task definition; 2) Prompt the LLM to generate the next utterance using the previously predicted strategy. Extensive experiments are conducted to investiage the proposed approach.

Summary Of Strengths:
The proposed method that involves strategy prediction before utterance generation is reasonable.

Extensive experiments are conducted, including both automatic evaluation and human evaluation.

The paper gives some insights about the challenges in applying LLMs in motivational interviewing.

Summary Of Weaknesses:
Novelty of the Proposed Method:
The proposed method is a very basic two-step chain-of-thought approach. The novelty seems limited.
Clarity of the Paper:
The paper is not easy to follow, especially regarding the research objective.
What does it mean by “align dialogue generation with MI strategies” exactly? Does it simply mean the generated dialogues can accurately use its predicted strategy (e.g., reflection)?
RQ1 illustrated in line 76 and the one in line 249 are not exactly the same in terms of semantic meaning. It is confusing. In line 76, RQ1 is “Can LLMs generate dialogues that (a) align with MI strategies and (b) are comparable to those from human therapists?”. In line 249, RQ1 becomes “whether MI strategy can guide LLMs for controllable and strategic-aligned MI dialogue generation”.
Limited Insights from Empirical Findings:
The empirical findings seem to provide limited insights. The experimental findings primarily suggest that “being strategy-aware is very important and can improve performance”, which is a widely-known fact in the field of conversational AI.
Results in Table 2 can only show that the LLM can achieve better performance in terms of automatic metrics if they first predict strategies before dialogue generation. They can hardly reach the conclusion that "MI strategy can effectively instruct LLMs to generate dialogue following specific MI principles".
Comments Suggestions And Typos:
See the weakness above.

Confidence: 4 = Quite sure. I tried to check the important points carefully. It's unlikely, though conceivable, that I missed something that should affect my ratings.







============================================================================
                            REVIEWER #3
============================================================================

Paper Summary:
This article aims to improve the capability of LLMs to generate therapeutic- adherent conversations with explainability in Motivational Interviewing (MI). The authors propose a method called strategy-aware dialogue generation with Chain- of-Strategy (CoS) planning, which first predicts MI strategies as reasoning and utilizes these strategies to guide the subsequent dialogue generation. The authors conducted extensive evaluations on two datasets, involving seven LLMs, and the experimental results indicate that MI strategy can effectively instruct LLMs to generate dialogues adherent to MI principles. It enables the controllability and explainability of utilizing LLMs in real-world MI applications.

Summary Of Strengths:
1.The NLP community can use the in-depth dialogue evaluation benchmark and dataset presented in this paper when address such problem. 2. The NLP community can draw inspiration from the proposed method in this paper, which employs large language models by strategy-aware dialogue generation with Chain-of-Strategy (CoS) planning, to address other NLP problems.

Summary Of Weaknesses:
The method proposed in this paper is relatively straightforward and lacks substantial innovation. The experimental research results show that MI strategies can effectively guide LLMs to generate dialogues that comply with MI principles. However, the dialogues generated with this approach (as shown in Figure 5) are rated lower by human evaluators compared to those generated by LLMs without MI strategies. The related work section (102-177) is also confusing and lacks logical coherence, failing to highlight the key points and technical approach of this work. In the method description (181-241), there are numerous issues, including unreasonable statements such as "Inspired by (Li et al., 2023)" on line 181. Figure 1 omits too many details, making it impossible to understand the "Strategy-GT prompt" from it. The description of Figure 1 is unclear, which leads to the example content in Figure 1 and Appendix Table 1 not matching completely. The section on Laypeople evaluation (304-335) lacks explanation and does not provide details on the consistency of the human evaluation. There is also a problem with the table order; Table 1 is referenced in the fourth section, but it is placed at the beginning of the first section. The Laypeople evaluation (401-410) does not consider the "Strategy-CoS" condition. Furthermore, it is evident from Figure 5 that the "Standard (GPT-4)" outperforms in all metrics, indicating that the method proposed in this article needs further refinement. In the comparison of results (Tables 2 and Figure 5), the article uses "Strategy-GT" as the benchmark for comparison, overlooking "Strategy-CoS" . However, based on the abstract and introduction, "Strategy-CoS" should have been the main focus of the experiments.

Comments Suggestions And Typos:
The related work section (102-177) is also confusing and lacks logical coherence, failing to highlight the key points and technical approach of this work. In the method description (181-241), there are numerous issues, including unreasonable statements such as "Inspired by (Li et al., 2023)" on line 181. Figure 1 omits too many details, making it impossible to understand the "Strategy-GT prompt" from it. The description of Figure 1 is unclear, which leads to the example content in Figure 1 and Appendix Table 1 not matching completely. The section on Laypeople evaluation (304-335) lacks explanation and does not provide details on the consistency of the human evaluation. There is also a problem with the table order; Table 1 is referenced in the fourth section, but it is placed at the beginning of the first section. The Laypeople evaluation (401-410) does not consider the "Strategy-CoS" condition. Furthermore, it is evident from Figure 5 that the "Standard (GPT-4)" outperforms in all metrics, indicating that the method proposed in this article needs further refinement. In the comparison of results (Tables 2 and Figure 5), the article uses "Strategy-GT" as the benchmark for comparison, overlooking "Strategy-CoS" . However, based on the abstract and introduction, "Strategy-CoS" should have been the main focus of the experiments.

Confidence: 3 =  Pretty sure, but there's a chance I missed something. Although I have a good feel for this area in general, I did not carefully check the paper's details, e.g., the math or experimental design.
